On group rings of the simple group of order 168, 504 or 360 and their modules

Let $p$ be a prime and $\mathbb{Z}_p$ the ring of $p$-adic integers. Let $G$ denote the simple group of order 168, 504 or 360. In this paper, we study the structure of the $\chi$-part of a $\mathbb{Z}_p[\mathrm{Im}(\chi)][G]$-module come from ideal class groups, Artin $L$-functions and Iwasawa theory. After this manuscript was posted, it was pointed out to the author that the main theorem holds for an arbitrary finite group and follows directly from the structure theorem for group rings; see the note added after Theorem 1.1.

==> Output/4-2/Lemma42-2_r0.txt <==
-3/5*(1, 5, 6, 2, 4) + 6111/685*(1, 2, 5, 4, 3) + 4588/685*(1, 3)(2, 4, 6, 5) + 
2892/685*(1, 4, 3, 2, 5) - 59961/1370*(1, 6, 4, 5)(2, 3) + 8507/274*(1, 5, 2, 6,
    3) - 24361/1370*(2, 5)(4, 6) + 25309/1370*(1, 2, 6, 5)(3, 4) - 5517/274*(1, 
    3, 2, 5)(4, 6) - 25387/1370*(1, 4, 3)(2, 6, 5) + 28757/1370*(1, 6, 3)(2, 4, 
    5) + 6239/1370*(1, 5)(2, 3) + 11801/1370*(2, 6, 4, 5, 3) - 1045/274*(1, 2, 
    3)(4, 6, 5) + 57499/1370*(1, 3)(2, 6, 4, 5) - 3206/685*(1, 4, 6, 5)(2, 3) - 
4003/685*(1, 6, 3, 2, 5) - 22639/1370*(1, 5, 2, 4, 3) + 147/10*(3, 4, 6) - 
38937/1370*(1, 2)(3, 5, 6, 4) + 9319/1370*(1, 3, 4, 6, 2) - 1659/685*(1, 4, 3, 
    5, 6) + 27081/1370*(1, 6)(4, 5) - 16952/685*(1, 5, 3, 6, 2) - 63/10*(2, 
    3)(4, 6) + 129/10*(1, 2, 4, 3)(5, 6) + 33/5*(1, 3)(4, 6) - 351/10*(1, 4, 3, 
    2)(5, 6) + 99/5*(1, 6, 3, 2)(4, 5) + 81/10*(1, 5, 3) - 24/5*(2, 4, 6) + 
42/5*(1, 2, 5, 6)(3, 4) - 57/10*(1, 3, 2, 4, 6) + 237/10*(1, 4, 3)(2, 5, 6) - 
51/5*(1, 6, 2, 3)(4, 5) - 21/5*(1, 5, 3, 2, 6) + 7933/1370*(2, 5, 4, 6, 3) - 
7319/274*(1, 2, 6, 4, 3) + 6939/685*(1, 3)(2, 5, 4, 6) - 6676/685*(1, 4, 3, 2, 
    6) + 279/685*(1, 6)(2, 4, 5, 3) - 542/685*(1, 5, 6, 2, 3) - 3031/274*(2, 
    6)(4, 5) - 6109/1370*(1, 2, 3, 4, 6) + 46069/1370*(1, 3, 2, 6)(4, 5) - 
10932/685*(1, 4, 6, 2, 3) - 7101/685*(1, 6, 2, 5, 3) - 15757/1370*(1, 5, 6)(2, 
    4, 3) - 3001/1370*(3, 5)(4, 6) + 25087/1370*(1, 2)(3, 6, 5, 4) - 
6069/1370*(1, 3, 5, 2)(4, 6) - 20761/1370*(1, 4, 3, 6, 5) + 7119/685*(1, 6, 3, 
    4, 5) + 3419/685*(1, 5, 2) + 2933/685*(2, 3, 5, 4, 6) - 119/685*(1, 2, 4, 3,
    6) + 1668/685*(1, 3, 5, 4, 6) + 4913/274*(1, 4, 3, 6, 2) + 2479/1370*(1, 6, 
    2)(3, 4, 5) - 4558/685*(1, 5, 6) + 794/137*(2, 4, 6, 3, 5) - 3167/137*(1, 2,
    5)(3, 6, 4) + 12523/1370*(1, 4, 3, 6)(2, 5) - 29499/1370*(1, 6)(2, 3, 4, 5) 
- 1322/685*(1, 5)(2, 6) - 5063/1370*(2, 5, 3, 4, 6) + 5101/274*(1, 2, 6)(3, 5, 
    4) + 3/5*(1, 3, 4, 6)(2, 5) + 14083/685*(1, 4, 3, 5)(2, 6) + 2373/1370*(1, 
    6, 2, 4, 5) - 1033/274*(1, 5, 2, 3, 6) + 2586/685*(2, 6, 3, 4, 5) - 
594/685*(1, 2, 3, 5)(4, 6) + 20864/685*(1, 3, 4, 5)(2, 6) + 2839/685*(1, 4, 
    6)(2, 3, 5) - 359/1370*(1, 6)(2, 5) - 52927/1370*(1, 5)(2, 4, 3, 6) - 
6047/1370*(3, 6)(4, 5) + 1045/274*(1, 2)(4, 6) - 15577/1370*(1, 3, 6, 2)(4, 5) -
493/685*(1, 4, 6) + 2198/137*(1, 6)(3, 5) - 25859/1370*(1, 5, 6, 2)(3, 4) + 
3031/274*(2, 3, 6, 4, 5) + 2821/1370*(1, 2, 4, 6, 5) - 4969/1370*(1, 3, 6, 4, 5)
+ 3534/685*(1, 4, 6, 5, 2) + 15732/685*(1, 6, 3, 5, 2) - 27809/1370*(1, 5)(3, 4)
- 7107/685*(2, 4, 5, 3, 6) + 4293/685*(1, 2, 5, 4, 6) + 5851/685*(1, 3, 6)(2, 4,
    5) - 14758/685*(1, 4, 6, 2, 5) + 8579/1370*(1, 6, 2, 3, 5) + 14293/1370*(1, 
    5, 2, 6)(3, 4) + 24739/1370*(2, 5)(3, 6) - 23917/1370*(1, 2, 6, 4, 5) + 
835/274*(1, 3, 6, 2, 5) - 18757/1370*(1, 4, 5, 2, 6) + 21117/1370*(1, 6)(2, 4, 
    3, 5) - 15577/1370*(1, 5)(2, 3, 4, 6) - 33781/1370*(2, 6)(3, 5) + 
29671/1370*(1, 2, 3, 6)(4, 5) + 3223/1370*(1, 3, 5, 2, 6) + 1121/274*(1, 4, 
    5)(2, 3, 6) - 21117/1370*(1, 6, 2, 5)(3, 4) + 16399/1370*(1, 5, 2, 4, 6)


==> Output/4-2/Lemma42-3_r1.txt <==
Id(A6) + (1, 2)(3, 4, 5, 6) - (2, 4, 3) + (1, 4)(2, 5, 6, 3) + (1, 6, 5, 4)(2, 
    3) + (1, 3)(2, 6, 5, 4) + (1, 5, 6, 3)(2, 4) + (3, 4, 5) - (1, 4, 6, 3, 5) -
(1, 6, 5) - (1, 2, 4, 6, 3) - (1, 4, 6, 3, 2) - (1, 6, 5, 3, 2) - (1, 2, 5)(3, 
    4, 6) - (2, 6, 5) + (1, 2)(3, 6) + (1, 4, 2, 5)(3, 6) + (1, 6, 5)(2, 3, 4) -
(2, 5)(3, 4) + (1, 3, 4)(2, 6, 5) + (1, 5, 2, 4)(3, 6) + (1, 2)(4, 5) - (1, 3, 
    6, 5, 2) - (1, 5, 2)(3, 4, 6) + (1, 4)(2, 5) + (1, 6, 4)(2, 3, 5) - (1, 2, 
    3, 6, 5) + (1, 3, 5)(2, 6, 4) + (1, 5)(2, 4) + (1, 2)(3, 4, 6, 5) - (1, 3, 
    2)(4, 5, 6) - (1, 5, 4, 3, 2) + (1, 4, 6)(2, 5, 3) + (1, 6)(2, 3) - (1, 2, 
    3)(4, 5, 6) + (1, 3)(2, 6) + (1, 5, 3)(2, 4, 6) + (3, 4)(5, 6) + (1, 2)(3, 
    5) - (2, 3)(5, 6) - (1, 3)(5, 6) - (1, 5, 4, 6, 3) + (1, 4, 2, 5, 3) + (1, 
    6, 4, 2, 3) - (1, 2, 6, 5, 3) + (1, 3, 2, 6, 4) + (1, 5, 3, 2, 4) + (3, 5, 
    6) - (1, 3, 5, 6)(2, 4) - (1, 5, 4, 2, 6) - (1, 3, 4)(2, 5, 6) - (1, 4, 2, 
    6)(3, 5) - (1, 6)(2, 4) - (1, 5, 4)(2, 3, 6) - (1, 4)(2, 3, 5, 6) - (1, 6, 
    2, 5, 4) + (3, 6, 4) - (1, 3, 6, 2, 4) - (1, 5, 3, 4)(2, 6) - (1, 3, 6)(2, 
    5, 4) - (1, 4)(2, 6) - (1, 6, 2, 4)(3, 5) - (1, 5, 6)(2, 3, 4) - (1, 4, 2, 
    3, 6) - (1, 6)(2, 5, 3, 4) + (4, 6, 5) - (1, 4, 3) - (1, 6, 4, 5, 3) - (1, 
    2, 4, 3, 5) - (1, 4, 3, 5, 2) - (1, 6, 4, 5, 2) - (1, 2, 5, 4, 3) - (2, 6, 
    4, 5, 3) + (1, 2)(3, 5, 6, 4) + (1, 4, 3)(2, 5, 6) + (1, 6, 2, 3)(4, 5) - 
    (2, 5, 4, 6, 3) + (1, 3, 2, 6)(4, 5) + (1, 5, 6)(2, 4, 3) + (3, 5)(4, 6) + 
    (1, 2)(3, 6, 5, 4) - (2, 4, 6, 3, 5) + (1, 4, 3, 6)(2, 5) + (1, 6)(2, 3, 4, 
    5) + (1, 3, 4, 5)(2, 6) + (1, 5)(2, 4, 3, 6) + (3, 6)(4, 5) + (1, 2)(4, 6) -
(2, 3, 6, 4, 5) - (1, 3, 6, 4, 5) - (1, 5)(3, 4) + (1, 4, 6, 2, 5) + (1, 6, 2, 
    3, 5) - (1, 2, 6, 4, 5) + (1, 3, 5, 2, 6) + (1, 5, 2, 4, 6)


==> Output/4-2/Lemma42-3_r2.txt <==
Id(A6) + (1, 3, 2) + (2, 3, 4) + (1, 3, 4) - (1, 4, 2)(3, 5, 6) - (1, 5, 3, 6, 
    4) + (2, 4, 3) + (1, 3)(2, 4) - (1, 4, 2, 6, 3) - (1, 5, 6, 4)(2, 3) + (1, 
    2, 3) + (1, 4)(2, 3) - (1, 6, 4)(2, 5, 3) - (1, 5, 6, 3)(2, 4) - (3, 4, 5) -
(1, 3, 4, 5, 2) - (2, 3)(4, 5) - (1, 3)(4, 5) - (2, 4, 5) - (1, 3, 2, 4, 5) + 
    (1, 4, 6, 3)(2, 5) + (1, 5)(2, 6, 4, 3) - (1, 2, 3, 4, 5) - (1, 4, 5, 2, 3) 
+ (1, 4, 5, 2)(3, 6) + (1, 5)(4, 6) - (1, 4, 2, 5)(3, 6) - (1, 5, 2, 6, 4) + (1,
    4)(2, 6, 3, 5) + (1, 5)(2, 3, 6, 4) + (1, 6, 4, 2, 5) + (1, 5, 2, 4)(3, 6) -
(1, 2)(4, 5) - (1, 4, 5) + (1, 6, 4, 3, 5) + (1, 5, 2)(3, 4, 6) + (1, 2, 4) + 
    (1, 4, 2) - (1, 6, 4)(2, 3, 5) - (1, 5)(2, 6, 3, 4) - (1, 3, 6, 4)(2, 5) - 
    (1, 6, 3, 5)(2, 4) + (1, 3, 5)(2, 6, 4) + (1, 6, 3, 4)(2, 5) - (1, 2)(3, 4, 
    6, 5) - (1, 4, 6, 5, 3) + (1, 4, 6, 2)(3, 5) + (1, 5, 4, 3, 6) - (1, 6)(2, 
    3) - (1, 5, 4, 3)(2, 6) - (1, 3, 2, 5, 6) + (1, 4, 5, 3)(2, 6) - (1, 6, 2, 
    4, 3) + (1, 5, 4, 6)(2, 3) + (1, 6)(2, 5, 4, 3) + (1, 5, 3)(2, 4, 6) + (3, 
    4)(5, 6) + (1, 3, 4, 2)(5, 6) - (1, 6, 4) - (1, 5, 4, 2)(3, 6) + (2, 3)(5, 
    6) - (1, 2, 4, 5, 3) + (1, 3)(5, 6) - (1, 4, 5, 3, 2) + (2, 4)(5, 6) + (1, 
    3, 2, 4)(5, 6) + (1, 2, 3, 4)(5, 6) - (1, 3, 2, 6, 4) + (1, 4, 2, 3)(5, 6) -
(1, 6, 3)(2, 5, 4) - (1, 3, 5, 6, 4) - (1, 6, 3, 4, 2) - (2, 4, 3, 5, 6) - (1, 
    2, 5, 3, 6) + (1, 4)(2, 5, 3, 6) + (1, 5, 4, 2, 6) - (2, 5, 6, 3, 4) - (1, 
    2, 6, 4)(3, 5) - (2, 6)(3, 4) - (1, 2, 3, 5, 6) + (1, 2)(5, 6) + (1, 4)(5, 
    6) - (1, 3, 6) - (1, 6, 2)(3, 5, 4) - (2, 4)(3, 6) - (1, 2, 5, 6, 4) + (1, 
    6)(2, 3, 5, 4) + (1, 5, 3, 4)(2, 6) - (2, 5, 4, 3, 6) - (1, 2, 6) + (1, 3, 
    6)(2, 5, 4) + (1, 6, 2, 4)(3, 5) - (2, 6, 3, 5, 4) - (1, 2, 3, 6, 4) - (4, 
    6, 5) + (1, 2)(3, 4) - (1, 3, 2)(4, 6, 5) + (1, 4, 3) - (2, 3, 4, 6, 5) - 
    (1, 3, 4, 6, 5) - (2, 4, 6, 5, 3) - (1, 3)(2, 4, 6, 5) + (1, 6, 4, 5)(2, 3) 
+ (1, 5, 2, 6, 3) + (1, 3, 2, 5)(4, 6) + (1, 6, 3)(2, 4, 5) - (1, 2, 3)(4, 6, 5)
- (1, 4, 6, 5)(2, 3) + (1, 6)(4, 5) + (1, 5, 3, 6, 2) + (1, 2, 4, 3)(5, 6) + (1,
    4, 3, 2)(5, 6) - (1, 4, 3)(2, 5, 6) - (1, 5, 3, 2, 6) + (1, 3, 2, 6)(4, 5) +
(1, 6, 2, 5, 3) + (1, 3, 5, 4, 6) - (1, 4, 3, 6, 2) + (1, 6, 2)(3, 4, 5) - (1, 
    5, 6) + (2, 4, 6, 3, 5) + (1, 2, 5)(3, 6, 4) + (2, 5, 3, 4, 6) + (1, 2, 
    6)(3, 5, 4) - (1, 4, 3, 5)(2, 6) - (1, 5, 2, 3, 6) + (2, 6, 3, 4, 5) + (1, 
    2, 3, 5)(4, 6) - (1, 6)(2, 5) - (1, 5)(2, 4, 3, 6) - (1, 6)(3, 5) - (1, 5, 
    6, 2)(3, 4) - (1, 2, 4, 6, 5) + (1, 3, 6, 4, 5) - (1, 4, 6, 5, 2) + (1, 6, 
    3, 5, 2) + (2, 4, 5, 3, 6) + (1, 2, 5, 4, 6) + (2, 5)(3, 6) + (1, 2, 6, 4, 
    5) + (2, 6)(3, 5) + (1, 2, 3, 6)(4, 5) - (1, 3, 5, 2, 6) - (1, 6, 2, 5)(3, 
    4)


==> Output/4-2/Lemma42-3_r3.txt <==
Id(A6) - (1, 3, 2) - (1, 4, 5, 6, 3) - (1, 2, 4)(3, 5, 6) - (1, 4, 2)(3, 5, 6) +
(1, 6, 5, 4, 2) - (1, 2, 5, 6, 3) + (1, 5, 3)(2, 6, 4) + (1, 6, 5, 3)(2, 4) + 
    (1, 5, 6, 4)(2, 3) + (1, 6, 4)(2, 5, 3) - (3, 4, 5) + (1, 2)(3, 5, 4, 6) + 
    (1, 4, 6, 3, 5) + (1, 2, 4, 6, 3) - (1, 3)(4, 5) + (1, 4, 6, 3)(2, 5) - (1, 
    6, 5, 2, 3) - (1, 5)(2, 6, 4, 3) + (1, 6, 5)(2, 4, 3) + (1, 6, 4, 3)(2, 5) +
(1, 5)(2, 4, 6, 3) + (3, 5, 4) + (1, 4)(3, 6) + (1, 2, 4, 5)(3, 6) - (1, 5)(4, 
    6) - (2, 4)(3, 5) - (1, 3, 5, 2, 4) + (1, 5, 2, 6, 4) + (2, 5)(3, 4) - (1, 
    3, 4, 2, 5) - (1, 6, 5, 2, 4) + (2, 6, 5, 3, 4) - (1, 3, 4)(2, 6, 5) - (1, 
    6, 4, 2, 5) + (1, 2)(4, 5) - (1, 3, 6, 5, 2) + (1, 5, 2)(3, 4, 6) + (2, 3, 
    6, 5, 4) - (1, 5, 6, 3, 4) - (2, 4, 3, 6, 5) + (1, 3, 6, 5)(2, 4) + (1, 
    4)(2, 5) - (2, 5, 3, 6, 4) + (1, 3, 6, 4)(2, 5) + (1, 4, 2, 6, 5) - (2, 6, 
    4, 3, 5) - (1, 3, 5)(2, 6, 4) + (1, 5)(2, 4) - (4, 5, 6) + (1, 5, 4, 3, 2) +
(2, 3, 4, 5, 6) - (1, 6, 2) - (1, 5, 4, 3, 6) - (2, 4, 5, 6, 3) + (1, 3)(2, 4, 
    5, 6) - (1, 5, 4, 3)(2, 6) + (1, 2, 6)(3, 4, 5) + (1, 3, 2, 5, 6) + (1, 4, 
    5, 3)(2, 6) - (1, 5, 4, 6)(2, 3) + (1, 2, 3)(4, 5, 6) - (1, 3)(2, 6) - (1, 
    2)(3, 5) + (1, 3, 4, 2)(5, 6) + (1, 6, 4) + (1, 5, 4, 2)(3, 6) + (2, 3)(5, 
    6) - (1, 4, 5, 3, 2) - (1, 2, 5, 3, 4) - (1, 4, 2, 5, 3) + (1, 4)(2, 6, 5, 
    3) - (1, 6, 3, 2, 4) + (1, 4, 2, 3)(5, 6) - (1, 6, 3)(2, 5, 4) - (1, 5, 3, 
    2, 4) - (1, 4, 5, 3, 6) + (1, 6)(3, 4) - (1, 2, 4)(3, 6, 5) + (1, 3, 5, 6, 
    4) - (1, 6, 2, 3, 4) - (2, 5, 6, 3, 4) + (1, 2, 6, 4)(3, 5) - (2, 6)(3, 4) +
(1, 2, 3, 5, 6) + (1, 4)(2, 3, 5, 6) - (1, 2)(5, 6) + (1, 3, 6) + (1, 6, 2)(3, 
    5, 4) - (1, 3, 6, 2, 4) - (1, 4, 2, 5, 6) - (1, 6)(2, 3, 5, 4) + (1, 2, 6) -
(1, 3, 6)(2, 5, 4) + (1, 5, 6)(2, 3, 4) + (1, 2, 3, 6, 4) - (1, 5, 6, 2, 4) + 
    (1, 2)(3, 4) + (1, 3, 2)(4, 6, 5) + (1, 4, 3) - (1, 5, 6, 3, 2) - (2, 3, 4, 
    6, 5) + (1, 2, 4, 3, 5) + (1, 4, 3, 2, 5) - (1, 6, 4, 5)(2, 3) - (1, 2, 6, 
    5)(3, 4) - (1, 4, 3)(2, 6, 5) - (1, 2, 3)(4, 6, 5) + (1, 5, 2, 4, 3) + (3, 
    4, 6) - (1, 6)(4, 5) - (1, 5, 3, 6, 2) - (2, 3)(4, 6) + (1, 3)(4, 6) - (1, 
    5, 3) - (2, 4, 6) + (1, 5, 3, 2, 6) + (2, 5, 4, 6, 3) - (1, 4, 3, 2, 6) + 
    (2, 6)(4, 5) - (1, 3, 2, 6)(4, 5) - (1, 4, 6, 2, 3) - (1, 6, 3, 4, 5) - (1, 
    4, 3, 6, 2) + (1, 6, 2)(3, 4, 5) - (1, 2, 5)(3, 6, 4) + (1, 3, 5)(2, 4, 6) -
(1, 2, 6)(3, 5, 4) + (1, 3, 4, 6)(2, 5) + (1, 6, 2, 4, 5) + (1, 5, 2, 3, 6) - 
    (1, 2, 3, 5)(4, 6) - (1, 4, 6)(2, 3, 5) + (1, 6)(2, 5) + (1, 3, 6, 2)(4, 5) 
+ (1, 6)(3, 5) - (1, 3, 6, 4, 5) - (1, 4, 6, 5, 2) - (1, 6, 3, 5, 2) - (1, 2, 5,
    4, 6) + (2, 5)(3, 6) - (1, 5)(2, 3, 4, 6) + (2, 6)(3, 5) + (1, 4, 5)(2, 3, 
    6)


==> Output/4-2/Lemma42-3_r4.txt <==
Id(A6) - (1, 6, 5, 4, 3) + (1, 2, 4)(3, 5, 6) - (1, 6, 5, 4, 2) + (1, 5, 3)(2, 
    6, 4) + (1, 4, 2, 6, 3) + (1, 5, 6, 4)(2, 3) - (2, 6, 5, 4, 3) + (1, 4)(2, 
    3) + (1, 6, 5) + (1, 5, 2)(3, 6, 4) + (2, 3)(4, 5) + (1, 2, 5)(3, 4, 6) - 
    (1, 3, 2, 4, 5) - (1, 4, 6, 3)(2, 5) + (1, 2, 6, 3)(4, 5) - (1, 2, 3, 4, 5) 
+ (1, 2)(3, 6) - (1, 3, 5) + (1, 5)(4, 6) + (2, 4)(3, 5) + (1, 3, 5, 2, 4) + (2,
    5)(3, 4) - (1, 4)(2, 6, 3, 5) - (1, 4, 2, 3, 5) - (1, 5, 2, 4)(3, 6) + (1, 
    3, 6, 5, 2) - (1, 5, 2)(3, 4, 6) - (2, 3, 6, 5, 4) - (1, 3, 6, 5, 4) - (1, 
    2, 5) - (1, 2, 6, 5, 4) + (1, 6, 3, 5)(2, 4) - (1, 5)(2, 4) + (4, 5, 6) + 
    (1, 2, 4, 6)(3, 5) - (1, 3, 4, 5, 6) - (1, 4, 6, 2)(3, 5) + (1, 6)(2, 3) + 
    (1, 5, 4, 3)(2, 6) - (1, 3, 2, 5, 6) + (1, 5, 4, 6)(2, 3) + (1, 3)(2, 6) - 
    (1, 5, 3)(2, 4, 6) + (1, 5, 4, 2)(3, 6) + (2, 3)(5, 6) - (1, 6, 4, 3, 2) + 
    (1, 2, 5, 3, 4) - (1, 6, 4, 2, 3) + (1, 2, 6, 5, 3) - (2, 6, 4) - (1, 3, 2, 
    6, 4) + (1, 2)(3, 6, 4, 5) + (1, 4, 2)(3, 6, 5) + (1, 5, 4) + (2, 4, 3, 5, 
    6) - (1, 4)(2, 5, 3, 6) + (2, 5, 6, 3, 4) + (1, 3, 4)(2, 5, 6) - (1, 2, 3, 
    5, 6) - (3, 6, 4) + (1, 4)(5, 6) - (1, 2, 4, 5, 6) - (1, 4, 2, 5, 6) - (1, 
    5, 3, 4)(2, 6) - (1, 5, 6)(2, 3, 4) - (1, 2, 3, 6, 4) + (1, 6)(2, 5, 3, 4) -
(1, 3, 2)(4, 6, 5) - (1, 4, 3, 2, 5) + (1, 6, 4, 5)(2, 3) + (1, 4, 3)(2, 6, 5) -
(1, 6, 3)(2, 4, 5) - (1, 2, 3)(4, 6, 5) + (1, 3)(2, 6, 4, 5) + (1, 4, 6, 5)(2, 
    3) - (1, 4, 3, 5, 6) + (1, 6)(4, 5) - (1, 3)(4, 6) - (1, 6, 2, 5, 3) - (1, 
    5, 6)(2, 4, 3) + (1, 4, 3, 6, 2) - (1, 6, 2)(3, 4, 5) + (1, 3, 5)(2, 4, 6) +
(1, 3, 4, 6)(2, 5) - (2, 6, 3, 4, 5) - (1, 2)(4, 6) + (1, 3, 6, 2)(4, 5) + (1, 
    4, 6) - (1, 6, 3, 5, 2) - (1, 5)(3, 4) - (2, 4, 5, 3, 6) - (2, 5)(3, 6) + 
    (1, 6)(2, 4, 3, 5) - (2, 6)(3, 5) + (1, 6, 2, 5)(3, 4)


==> Output/4-2/Lemma42-3_r5.txt <==
Id(A6) + (1, 5, 3, 2)(4, 6) - (1, 3, 4) + (1, 4, 2)(3, 5, 6) - (1, 3, 2, 5, 4) - (1, 
    6, 5, 3)(2, 4) - (1, 3)(2, 6, 5, 4) + (1, 2)(3, 5, 4, 6) - (1, 5, 2)(3, 6, 4) + 
    (2, 3)(4, 5) + (1, 4, 6, 3)(2, 5) + (1, 6, 5, 2, 3) - (1, 5)(2, 6, 4, 3) + (1, 4,
    5)(2, 6, 3) - (1, 6, 4, 3)(2, 5) - (1, 2)(3, 6) + (1, 4)(3, 6) + (2, 4)(3, 5) - 
    (1, 6, 5)(2, 3, 4) + (2, 5)(3, 4) - (1, 2, 6, 3, 5) + (1, 3, 4, 2, 5) - (1, 2, 3,
    5, 4) + (1, 3, 4)(2, 6, 5) + (1, 4, 5) - (1, 6, 4, 3, 5) - (2, 3, 6, 5, 4) - (1, 
    2, 4) + (2, 4, 3, 6, 5) - (1, 4)(2, 5) + (2, 5, 3, 6, 4) + (1, 3, 6, 4)(2, 5) - 
    (1, 4, 2, 6, 5) - (1, 5, 2, 3, 4) + (1, 3, 5)(2, 6, 4) + (1, 3, 2)(4, 5, 6) - (1,
    6, 3) - (2, 3, 4, 5, 6) - (1, 2, 4, 6)(3, 5) + (1, 3, 4, 5, 6) - (1, 4, 6)(2, 5, 
    3) - (1, 4, 5, 3)(2, 6) + (1, 6, 2, 4, 3) - (1, 5, 4, 6)(2, 3) + (1, 5, 3)(2, 4, 
    6) - (1, 3, 4, 2)(5, 6) - (1, 4)(3, 5) - (2, 4)(5, 6) + (1, 5, 4)(2, 6, 3) - (2, 
    5, 6, 4, 3) + (1, 6, 3)(2, 5, 4) - (1, 5, 3, 2, 4) - (3, 5, 6) + (1, 6)(3, 4) + 
    (1, 2, 4)(3, 6, 5) - (1, 4, 2)(3, 6, 5) + (1, 2, 6, 4)(3, 5) + (1, 5, 4)(2, 3, 6)
+ (1, 2, 3, 5, 6) - (3, 6, 4) + (1, 2)(5, 6) + (2, 3, 6) - (1, 4, 5, 6, 2) + (1, 4, 
    2, 5, 6) + (1, 6)(2, 3, 5, 4) + (1, 4)(2, 6) + (1, 6, 4, 5, 3) - (1, 5, 6, 3, 2) 
+ (1, 2, 4, 3, 5) - (1, 5, 2, 6, 3) + (1, 2, 6, 5)(3, 4) + (1, 5)(2, 3) + (1, 2, 
    3)(4, 6, 5) - (1, 6, 3, 2, 5) - (1, 2)(3, 5, 6, 4) + (1, 3, 4, 6, 2) + (1, 3)(4, 
    6) - (1, 6, 2, 3)(4, 5) - (1, 2, 6, 4, 3) + (1, 6)(2, 4, 5, 3) - (1, 2, 3, 4, 6) 
+ (1, 5, 6)(2, 4, 3) - (1, 3, 5, 4, 6) + (1, 5)(2, 6) - (1, 3, 4, 6)(2, 5) - (1, 6, 
    2, 4, 5) - (1, 3, 4, 5)(2, 6) + (1, 6)(2, 5) + (3, 6)(4, 5) - (1, 3, 6, 2)(4, 5) 
- (1, 4, 6) + (1, 5, 6, 2)(3, 4) + (1, 4, 6, 5, 2) - (2, 4, 5, 3, 6) - (2, 5)(3, 6) -
(1, 5, 2, 4, 6)


==> Output/4-2/Lemma42-3_r6.txt <==
Id(A6) - (1, 2)(3, 4, 5, 6) - (1, 4, 5, 6, 3) - (2, 3, 4) - (1, 5, 3, 6, 4) - (1, 
    3)(2, 4) + (1, 4)(2, 5, 6, 3) - (2, 5, 4) - (2, 6, 5, 4, 3) + (1, 3)(2, 6, 5, 4) 
- (1, 6, 4)(2, 5, 3) + (1, 5, 2)(3, 6, 4) + (1, 3)(4, 5) + (1, 2, 5)(3, 4, 6) - (1, 
    4, 5)(2, 6, 3) - (1, 6, 5)(2, 4, 3) + (1, 2, 3, 4, 5) - (1, 3, 5, 4, 2) - (1, 2, 
    4, 5)(3, 6) - (1, 6, 5, 2)(3, 4) + (1, 6, 5)(2, 3, 4) - (1, 5, 2, 6, 4) - (1, 4, 
    2, 3, 5) + (1, 5, 2, 4)(3, 6) + (1, 3, 6, 5, 2) + (1, 2, 4) + (1, 6, 4, 2)(3, 5) 
- (1, 6, 4)(2, 3, 5) + (1, 5)(2, 6, 3, 4) + (1, 4)(2, 3, 6, 5) - (1, 5)(2, 4) + (1, 
    3, 2)(4, 5, 6) + (1, 2, 4, 6)(3, 5) + (1, 6, 2) - (1, 6)(2, 3) + (1, 5, 4, 3)(2, 
    6) + (1, 4, 5, 6)(2, 3) - (1, 5, 3)(2, 4, 6) - (3, 4)(5, 6) + (1, 2)(3, 5) + (1, 
    4)(3, 5) + (2, 3)(5, 6) + (1, 5, 4, 6, 3) + (1, 3, 2, 4)(5, 6) - (1, 4, 2, 5, 3) 
+ (2, 5, 6, 4, 3) + (2, 6, 4) - (1, 3, 2, 6, 4) + (1, 6, 3)(2, 5, 4) - (1, 5, 4, 6, 
    2) - (1, 3, 5, 6, 4) - (1, 2, 5, 3, 6) + (1, 4, 2, 6)(3, 5) + (1, 6)(2, 4) - (1, 
    2, 3, 5, 6) - (1, 5, 3, 4, 2) - (1, 3, 6) - (1, 2, 5, 6, 4) + (1, 4)(2, 6) + (1, 
    6, 2, 4)(3, 5) - (1, 2, 3, 6, 4) + (1, 5, 6, 3, 2) + (1, 3, 4, 6, 5) + (1, 2, 5, 
    4, 3) - (1, 4, 3)(2, 6, 5) - (1, 6, 3)(2, 4, 5) + (1, 2, 3)(4, 6, 5) - (1, 3, 4, 
    6, 2) - (1, 2, 4, 3)(5, 6) - (1, 6, 3, 2)(4, 5) + (1, 6, 2, 3)(4, 5) - (1, 5, 3, 
    2, 6) - (1, 4, 6, 2, 3) + (1, 5, 6)(2, 4, 3) + (3, 5)(4, 6) - (1, 2)(3, 6, 5, 4) 
- (1, 4, 3, 6, 5) - (2, 3, 5, 4, 6) - (1, 5, 6) - (1, 3, 5)(2, 4, 6) + (1, 4, 3, 
    6)(2, 5) - (2, 5, 3, 4, 6) - (2, 6, 3, 4, 5) + (1, 3, 4, 5)(2, 6) - (1, 6)(2, 5) 
- (3, 6)(4, 5) + (1, 2)(4, 6) + (1, 4, 6) + (2, 3, 6, 4, 5) + (1, 5)(3, 4) + (1, 3, 
    6)(2, 4, 5) - (1, 4, 6, 2, 5) + (2, 5)(3, 6) + (2, 6)(3, 5) - (1, 3, 5, 2, 6) + 
    (1, 6, 2, 5)(3, 4)


==> Output/4-2/Lemma42-3_r7.txt <==
Id(A6) + (1, 2)(3, 4, 5, 6) - (2, 4, 3) + (1, 3)(2, 4) + (1, 4)(2, 5, 6, 3) - (1, 6, 
    5, 4)(2, 3) - (1, 5, 3)(2, 6, 4) + (1, 3, 2, 5, 4) + (1, 6, 5, 3)(2, 4) + (2, 6, 
    5, 4, 3) + (1, 6, 4)(2, 5, 3) + (1, 5, 6, 3)(2, 4) - (1, 2)(3, 5, 4, 6) + (1, 3, 
    4, 5, 2) - (1, 4, 6, 3, 5) + (1, 6, 5) - (1, 2, 4, 6, 3) - (1, 4, 6, 3, 2) - (1, 
    2, 5)(3, 4, 6) - (1, 4, 6, 3)(2, 5) + (1, 5)(2, 6, 4, 3) + (1, 5, 2, 3)(4, 6) - 
    (1, 5)(2, 4, 6, 3) - (3, 5, 4) - (1, 6, 5, 3, 4) - (1, 5, 6, 4, 2) + (1, 3, 5) + 
(1, 4, 5, 2)(3, 6) + (2, 4)(3, 5) + (1, 2, 5, 4)(3, 6) - (2, 5)(3, 4) - (1, 6, 5, 2, 
    4) - (1, 5)(2, 3, 6, 4) - (1, 3, 4)(2, 6, 5) - (1, 6, 4, 2, 5) + (3, 6, 5) + (1, 
    2)(4, 5) - (1, 5, 2)(3, 4, 6) - (1, 3, 6, 5, 4) - (1, 6, 4, 2)(3, 5) + (1, 3, 6, 
    5)(2, 4) + (1, 4)(2, 5) - (2, 5, 3, 6, 4) - (1, 2, 6, 5, 4) + (1, 3, 6, 4)(2, 5) 
+ (1, 6, 3, 5)(2, 4) + (2, 6, 4, 3, 5) - (1, 3, 5)(2, 6, 4) - (1, 4)(2, 3, 6, 5) + 
    (1, 6, 3, 4)(2, 5) + (1, 5)(2, 4) + (1, 3, 2)(4, 5, 6) + (1, 6, 3) - (1, 5, 4, 3,
    2) - (1, 3, 4, 5, 6) - (1, 6, 2) + (1, 5, 4, 3)(2, 6) - (2, 5, 6) - (1, 2, 6)(3, 
    4, 5) + (1, 5, 4, 6)(2, 3) - (1, 3)(2, 6) - (1, 4, 5, 6)(2, 3) + (1, 3)(5, 6) + 
    (1, 4, 5, 3, 2) - (1, 5, 4, 6, 3) + (2, 4)(5, 6) + (1, 2, 5, 3, 4) - (1, 3, 2, 
    4)(5, 6) - (1, 6, 4, 2, 3) - (1, 3)(2, 5, 6, 4) - (1, 4)(2, 6, 5, 3) - (2, 6, 4) 
- (1, 2, 3, 4)(5, 6) + (3, 5, 6) + (1, 2)(3, 6, 4, 5) - (1, 3, 5, 6, 2) - (1, 4, 5, 
    3, 6) - (2, 3, 5, 6, 4) - (1, 2, 4)(3, 6, 5) + (1, 3, 5, 6)(2, 4) + (1, 4)(2, 5, 
    3, 6) + (1, 3, 4)(2, 5, 6) + (1, 6)(2, 4) + (2, 6)(3, 4) + (1, 6, 2, 5, 4) + (1, 
    5, 3, 6)(2, 4) - (1, 3, 6, 4, 2) - (1, 4)(5, 6) - (2, 3, 6) - (1, 2, 4, 5, 6) + 
    (1, 3, 6) + (1, 4, 5, 6, 2) + (2, 4)(3, 6) + (1, 2, 5, 6, 4) - (1, 2)(3, 4) - (1,
    4, 3) + (2, 3, 4, 6, 5) - (1, 2, 4, 3, 5) - (1, 4, 3, 5, 2) + (1, 6, 4, 5, 2) + 
    (1, 5)(3, 6) - (1, 2, 5, 4, 3) - (1, 4, 3, 2, 5) + (1, 2, 6, 5)(3, 4) + (1, 4, 
    3)(2, 6, 5) + (1, 2, 3)(4, 6, 5) + (1, 4, 6, 5)(2, 3) - (1, 5, 2, 4, 3) - (3, 4, 
    6) - (1, 6)(4, 5) - (1, 5, 3, 6, 2) + (2, 3)(4, 6) + (1, 6, 3, 2)(4, 5) + (1, 5, 
    3) - (2, 5, 4, 6, 3) + (1, 2, 6, 4, 3) + (1, 4, 3, 2, 6) - (1, 6)(2, 4, 5, 3) - 
    (1, 5, 6, 2, 3) + (1, 2, 3, 4, 6) - (1, 3, 2, 6)(4, 5) + (1, 4, 6, 2, 3) - (1, 6,
    2, 5, 3) + (2, 3, 5, 4, 6) + (1, 6, 2)(3, 4, 5) + (1, 5, 6) - (2, 4, 6, 3, 5) - 
    (1, 6)(2, 3, 4, 5) - (1, 5)(2, 6) + (1, 2, 6)(3, 5, 4) + (1, 4, 3, 5)(2, 6) + (1,
    2, 3, 5)(4, 6) + (1, 4, 6)(2, 3, 5) + (1, 3, 6, 2)(4, 5) + (1, 6)(3, 5) - (1, 
    5)(3, 4) - (1, 3, 6)(2, 4, 5) - (1, 6, 2, 3, 5) + (1, 5, 2, 6)(3, 4) - (1, 3, 6, 
    2, 5) - (1, 4, 5, 2, 6) + (1, 5)(2, 3, 4, 6) - (2, 6)(3, 5) - (1, 2, 3, 6)(4, 5)


==> Output/4-2/Lemma42-3_r8.txt <==
Id(A6) + (2, 3, 4) + (1, 2, 4)(3, 5, 6) + (1, 2, 5, 6, 3) - (1, 4)(2, 5, 6, 3) - (1, 
    5, 3)(2, 6, 4) - (1, 4, 2, 6, 3) - (1, 2, 3) - (1, 6, 4)(2, 5, 3) - (1, 3, 4, 5, 
    2) - (1, 4, 6, 3, 5) + (1, 3)(4, 5) + (1, 5)(2, 6, 4, 3) - (1, 6, 5)(2, 4, 3) + 
    (1, 6, 4, 3)(2, 5) + (1, 5)(2, 4, 6, 3) + (1, 3, 5, 4, 2) - (2, 3, 5) - (1, 4, 5,
    2)(3, 6) + (1, 6, 5, 2)(3, 4) - (1, 2, 5, 4)(3, 6) + (1, 6, 5, 2, 4) + (1, 5)(2, 
    3, 6, 4) - (2, 6, 5, 3, 4) - (1, 2)(4, 5) + (1, 3, 6, 5, 4) - (2, 4, 3, 6, 5) - 
    (1, 4)(2, 5) + (1, 6, 4)(2, 3, 5) - (1, 3, 6, 4)(2, 5) - (1, 4, 2, 6, 5) - (1, 2,
    3, 6, 5) - (1, 3, 5)(2, 6, 4) + (1, 5)(2, 4) - (1, 3, 2)(4, 5, 6) + (1, 4, 6, 
    2)(3, 5) + (1, 4, 6)(2, 5, 3) - (1, 6)(2, 3) + (1, 4, 5, 3)(2, 6) - (1, 6, 2, 4, 
    3) + (2, 6, 3) + (1, 2, 3)(4, 5, 6) + (1, 4)(3, 5) - (2, 3)(5, 6) - (1, 5, 4, 6, 
    3) - (1, 2, 5, 3, 4) + (1, 4, 2, 5, 3) + (1, 4)(2, 6, 5, 3) + (1, 2, 3, 4)(5, 6) 
- (1, 2)(3, 6, 4, 5) + (1, 4, 5, 3, 6) + (1, 4, 2)(3, 6, 5) - (2, 4, 3, 5, 6) - (1, 
    5, 4, 2, 6) - (1, 3, 4)(2, 5, 6) + (2, 6)(3, 4) - (1, 3, 4, 2, 6) - (1, 6, 2, 5, 
    4) + (3, 6, 4) + (1, 2)(5, 6) + (1, 2, 4, 5, 6) - (1, 4, 5, 6, 2) - (1, 5, 3, 4, 
    6) + (2, 4)(3, 6) + (1, 3, 6)(2, 5, 4) - (2, 6, 3, 5, 4) + (1, 3, 5, 4)(2, 6) - 
    (4, 6, 5) + (1, 3, 2)(4, 6, 5) - (1, 2, 4, 3, 5) - (1, 3, 4, 6, 5) + (1, 5)(3, 6)
+ (1, 6, 3)(2, 4, 5) - (1, 5, 2, 4, 3) + (1, 2)(3, 5, 6, 4) + (2, 3)(4, 6) - (1, 
    3)(4, 6) - (1, 6, 3, 2)(4, 5) + (2, 4, 6) + (1, 2, 5, 6)(3, 4) + (1, 3)(2, 5, 4, 
    6) - (1, 5, 6, 2, 3) + (1, 3, 2, 6)(4, 5) - (1, 5, 6)(2, 4, 3) - (3, 5)(4, 6) - 
    (1, 2, 4, 3, 6) - (1, 6, 2)(3, 4, 5) + (1, 6)(2, 3, 4, 5) + (1, 5)(2, 6) - (1, 5,
    2, 3, 6) + (1, 6)(2, 5) - (1, 4, 6) + (1, 6, 3, 5, 2) + (1, 5)(3, 4) - (1, 6, 2, 
    3, 5) + (1, 5)(2, 3, 4, 6)


==> Output/4-2/Lemma42-3_r9.txt <==
Id(A6) - (2, 3, 4) - (1, 2, 4)(3, 5, 6) + (1, 4, 2)(3, 5, 6) - (1, 4)(2, 5, 6, 3) + 
    (1, 6, 5, 4)(2, 3) - (1, 2, 6, 3, 4) + (1, 3)(2, 6, 5, 4) + (1, 6, 4)(2, 5, 3) + 
(1, 4, 6, 3, 5) - (1, 6, 5) + (1, 3)(4, 5) + (2, 4, 5) - (1, 6, 5, 2, 3) + (1, 3)(2, 
    5) + (1, 6, 5)(2, 4, 3) - (1, 3, 2, 6, 5) + (1, 2)(3, 6) - (1, 3, 5, 4, 2) - (1, 
    4)(3, 6) + (1, 2, 4, 5)(3, 6) - (2, 4)(3, 5) - (1, 3, 4, 2, 5) - (1, 5, 2, 4)(3, 
    6) - (3, 6, 5) - (1, 3, 6, 5, 2) + (1, 5, 2)(3, 4, 6) - (1, 4, 2) + (1, 5)(2, 6, 
    3, 4) + (1, 5, 2, 3, 4) - (1, 6, 3, 4)(2, 5) - (1, 5)(2, 4) - (1, 3, 2)(4, 5, 6) 
- (1, 5, 4, 3, 6) + (1, 3)(2, 4, 5, 6) + (1, 6)(2, 3) + (2, 5, 6) - (1, 2, 3)(4, 5, 
    6) + (1, 3)(2, 6) - (1, 5, 3)(2, 4, 6) + (1, 4)(3, 5) - (2, 3)(5, 6) + (1, 6, 4, 
    3, 2) + (2, 4)(5, 6) - (1, 4, 2, 5, 3) - (1, 5, 4)(2, 6, 3) - (1, 2, 6, 5, 3) + 
    (1, 3)(2, 5, 6, 4) - (1, 5, 4, 2, 3) + (2, 6, 4) - (1, 6)(3, 4) - (1, 5, 4, 6, 2)
+ (1, 2, 4)(3, 6, 5) + (1, 2, 5, 3, 6) + (1, 4, 2, 6)(3, 5) + (1, 4)(2, 3, 5, 6) - 
    (1, 2)(5, 6) - (1, 6, 3, 5, 4) + (1, 5, 3, 4, 6) + (1, 5, 3, 4)(2, 6) + (1, 5, 
    6)(2, 3, 4) + (1, 2, 3, 6, 4) + (4, 6, 5) - (1, 6, 4, 5, 3) + (1, 4, 3, 5, 2) - 
    (1, 6, 4, 5, 2) + (1, 3)(2, 4, 6, 5) + (2, 5)(4, 6) - (2, 6, 4, 5, 3) + (1, 6, 3,
    2, 5) - (1, 3, 4, 6, 2) + (1, 3)(4, 6) + (1, 6, 3, 2)(4, 5) - (1, 2, 5, 6)(3, 4) 
- (1, 4, 3, 2, 6) + (1, 6)(2, 4, 5, 3) + (2, 6)(4, 5) - (1, 4, 6, 2, 3) - (1, 5, 
    6)(2, 4, 3) + (1, 2)(3, 6, 5, 4) - (2, 3, 5, 4, 6) + (1, 2, 5)(3, 6, 4) - (1, 3, 
    5)(2, 4, 6) - (1, 4, 3, 6)(2, 5) - (2, 5, 3, 4, 6) - (1, 2, 6)(3, 5, 4) + (1, 4, 
    3, 5)(2, 6) + (1, 4, 6)(2, 3, 5) + (1, 5, 6, 2)(3, 4) - (2, 3, 6, 4, 5) - (1, 3, 
    6, 4, 5) + (1, 5)(3, 4) - (1, 4, 6, 2, 5) - (1, 2, 6, 4, 5) - (1, 6)(2, 4, 3, 5) 
+ (1, 2, 3, 6)(4, 5)

